Automatic Techniques to Systematically Discover New Heap Exploitation Primitives

Heap exploitation techniques to abuse the metadata of allocators have been widely studied since they are application independent and can be used in restricted environments that corrupt only metadata. Although prior work has found several interesting exploitation techniques, they are ad-hoc and manual, which cannot effectively handle changes or a variety of allocators. In this paper, we present a new naming scheme for heap exploitation techniques that systematically organizes them to discover the unexplored space in finding the techniques and ArcHeap, the tool that finds heap exploitation techniques automatically and systematically regardless of their underlying implementations. For that, ArcHeap generates a set of heap actions (e.g. allocation or deallocation) by leveraging fuzzing, which exploits common designs of modern heap allocators. Then, ArcHeap checks whether the actions result in impact of exploitations such as arbitrary write or overlapped chunks that efficiently determine if the actions can be converted into the exploitation technique. Finally, from these actions, ArcHeap generates Proof-of-Concept code automatically for an exploitation technique. We evaluated ArcHeap with real-world allocators --- ptmalloc, jemalloc, and tcmalloc --- and custom allocators from the DARPA Cyber Grand Challenge. ArcHeap successfully found 14 out of 16 known exploitation techniques and found five new exploitation techniques in ptmalloc. Moreover, ArcHeap found several exploitation techniques for jemalloc, tcmalloc, and even for the custom allocators. Further, ArcHeap can automatically show changes in exploitation techniques along with version change in ptmalloc using differential testing.

==> pyplot/multiple-versions.txt <==
[
  [56, 49, 49, 45],
  [32, 32, 32, 24],
  [30, 30, 30, 17],
  [2,  2,  2, 75]
]


